Introducing Three New Benchmark Datasets for Hierarchical Text Classification

Hierarchical Text Classification (HTC) is a natural language processing task with the objective to classify text documents into a set of classes from a structured class hierarchy. Many HTC approaches have been proposed which attempt to leverage the class hierarchy information in various ways to improve classification performance. Machine learning-based classification approaches require large amounts of training data and are most-commonly compared through three established benchmark datasets, which include the Web Of Science (WOS), Reuters Corpus Volume 1 Version 2 (RCV1-V2) and New York Times (NYT) datasets. However, apart from the RCV1-V2 dataset which is well-documented, these datasets are not accompanied with detailed description methodologies. In this paper, we introduce three new HTC benchmark datasets in the domain of research publications which comprise the titles and abstracts of papers from the Web of Science publication database. We first create two baseline datasets which use existing journal-and citation-based classification schemas. Due to the respective shortcomings of these two existing schemas, we propose an approach which combines their classifications to improve the reliability and robustness of the dataset. We evaluate the three created datasets with a clustering-based analysis and show that our proposed approach results in a higher quality dataset where documents that belong to the same class are semantically more similar compared to the other datasets. Finally, we provide the classification performance of four state-of-the-art HTC approaches on these three new datasets to provide baselines for future studies on machine learning-based techniques for scientific publication classification.

==> CREST_kde_data.txt <==
500.0 0.0002286068511678759
503.5035035035035 0.00023238729956026561
507.007007007007 0.00023620901536858233
510.5105105105105 0.00024007193749242848
514.014014014014 0.0002439759908187107
517.5175175175175 0.0002479210860045085
521.021021021021 0.0002519071192638571
524.5245245245245 0.0002559339721586556
528.0280280280281 0.00026000151139391603
531.5315315315315 0.00026410958861755894
535.035035035035 0.0002682580402249758
538.5385385385385 0.0002724466871685669
542.042042042042 0.00027667533477246435
545.5455455455456 0.0002809437725526583
549.049049049049 0.00028525177404273153
552.5525525525526 0.000289599096625417
556.056056056056 0.00029398548137018414
559.5595595595596 0.00029841065287706186
563.063063063063 0.0003028743191269091
566.5665665665665 0.0003073761713383321
570.0700700700701 0.0003119158838314525
573.5735735735735 0.00031649311389872936
577.0770770770771 0.0003211075016830315
580.5805805805805 0.00032575867006315307
584.0840840840841 0.0003304462245469732
587.5875875875876 0.0003351697531724389
591.0910910910911 0.00033992882641656835
594.5945945945946 0.0003447229971126492
598.0980980980981 0.0003495518003758181
601.6016016016016 0.00035441475353719396
605.1051051051052 0.00035931135608673526
608.6086086086086 0.00036424108962499385
612.1121121121121 0.00036920341782392316
615.6156156156156 0.00037419778639690094
619.1191191191191 0.00037922362307811984
622.6226226226227 0.0003842803376114972
626.1261261261261 0.0003893673217492374
629.6296296296296 0.00039448394926019725
633.1331331331331 0.00039962957594817384
636.6366366366367 0.0004048035396802486
640.1401401401401 0.0004100051604253047
643.6436436436436 0.00041523374030282825
647.1471471471472 0.00042048856364210424
650.6506506506506 0.00042576889705190426
654.1541541541542 0.0004310739895007619
657.6576576576576 0.0004364030724079181
661.1611611611612 0.0004417553597450206
664.6646646646647 0.0004471300481486426
668.1681681681682 0.0004525263170436915
671.6716716716717 0.00045794332877775913
675.1751751751751 0.00046338022876646367
678.6786786786787 0.00046883614564982747
682.1821821821821 0.0004743101914597133
685.6856856856857 0.0004798014617983575
689.1891891891892 0.0004853090360280041
692.6926926926927 0.000490831977471653
696.1961961961962 0.0004963693336249218
699.6996996996997 0.0005019201363790075
703.2032032032032 0.000507483402254736
706.7067067067067 0.0005130581326476667
710.2102102102102 0.0005186433140842171
713.7137137137138 0.0005242379184887673
717.2172172172172 0.0005298409034616841
720.7207207207207 0.0005354512125682036
724.2242242242243 0.0005410677756381049
727.7277277277277 0.0005466895090760848
731.2312312312313 0.0005523153161827521
734.7347347347347 0.0005579440874861334
738.2382382382382 0.0005635747010835923
741.7417417417417 0.0005692060229940314
745.2452452452453 0.0005748369075202607
748.7487487487488 0.0005804661976213894
752.2522522522522 0.0005860927252951006
755.7557557557558 0.0005917153119696511
759.2592592592592 0.0005973327689054335
762.7627627627628 0.0006029438976059317
766.2662662662663 0.0006085474902378823
769.7697697697697 0.0006141423300604578
773.2732732732733 0.0006197271918632719
776.7767767767768 0.0006253008424129935
780.2802802802803 0.0006308620409083642
783.7837837837837 0.0006364095394433887
787.2872872872873 0.0006419420834784612
790.7907907907909 0.0006474584123191989
794.2942942942943 0.0006529572596027257
797.7977977977978 0.0006584373537911508
801.3013013013012 0.000663897418671982
804.8048048048048 0.0006693361738651975
808.3083083083084 0.0006747523353367005
811.8118118118118 0.0006801446159178715
815.3153153153153 0.0006855117258309223
818.8188188188188 0.0006908523732197582
822.3223223223224 0.0006961652646860306
825.8258258258259 0.000701449105830088
829.3293293293293 0.0007067026017964838
832.8328328328328 0.0007119244578237337
836.3363363363363 0.0007171133797979932
839.8398398398399 0.0007222680748103039
843.3433433433433 0.0007273872517170884
846.8468468468468 0.0007324696217035428
850.3503503503504 0.0007375138988495712
853.8538538538539 0.0007425188006979154
857.3573573573574 0.0007474830488241237
860.8608608608608 0.0007524053694079967
864.3643643643643 0.0007572844938061433
867.8678678678679 0.0007621191591252827
871.3713713713714 0.0007669081087959207
874.8748748748749 0.000771650093146037
878.3783783783783 0.0007763438699743911
881.8818818818819 0.0007809882051230901
885.3853853853855 0.0007855818730490307
888.8888888888889 0.0007901236573938372
892.3923923923924 0.0007946123515519189
895.8958958958959 0.0007990467592362677
899.3993993993994 0.000803425695041614
902.902902902903 0.00080774798500456
906.4064064064064 0.000812012467160316
909.9099099099099 0.0008162179920956581
913.4134134134134 0.0008203634234977292
916.916916916917 0.0008244476386983123
920.4204204204204 0.0008284695292131966
923.9239239239239 0.0008324280012762744
927.4274274274275 0.000836321976367988
930.930930930931 0.0008401503917377693
934.4344344344345 0.0008439122009201093
937.9379379379379 0.0008476063742438914
941.4414414414414 0.0008512318993346463
944.944944944945 0.0008547877816093623
948.4484484484485 0.0008582730447635153
951.951951951952 0.0008616867312499738
955.4554554554554 0.0008650279027494441
958.958958958959 0.0008682956406321204
962.4624624624626 0.0008714890464102196
965.965965965966 0.0008746072421810818
969.4694694694695 0.0008776493710605179
972.9729729729729 0.0008806145976061095
976.4764764764765 0.0008835021082301472
979.97997997998 0.0008863111116019318
983.4834834834835 0.0008890408390391447
986.986986986987 0.0008916905448880059
990.4904904904905 0.0008942595068919698
993.9939939939941 0.0008967470265486801
997.4974974974975 0.0008991524294549377
1001.001001001001 0.0009014750656394488
1004.5045045045044 0.0009037143098831017
1008.008008008008 0.0009058695620265653
1011.5115115115116 0.0009079402472649792
1015.015015015015 0.00090992581642954
1018.5185185185185 0.0009118257462557853
1022.022022022022 0.0009136395396383884
1025.5255255255256 0.0009153667258722839
1029.029029029029 0.0009170068608799685
1032.5325325325325 0.0009185595274248171
1036.036036036036 0.0009200243353102636
1039.5395395395394 0.0009214009215647238
1043.043043043043 0.00092268895061213
1046.5465465465466 0.0009238881144279702
1050.0500500500502 0.0009249981326807223
1053.5535535535537 0.000926018752858606
1057.0570570570571 0.0009269497503815652
1060.5605605605606 0.0009277909286984134
1064.064064064064 0.0009285421193690917
1067.5675675675675 0.0009292031821319892
1071.071071071071 0.0009297740049562958
1074.5745745745746 0.0009302545040793608
1078.078078078078 0.0009306446240290575
1081.5815815815818 0.0009309443376311382
1085.0850850850852 0.0009311536460016066
1088.5885885885887 0.0009312725785241252
1092.0920920920921 0.0009313011928124874
1095.5955955955956 0.0009312395746582162
1099.099099099099 0.000931087837963322
1102.6026026026025 0.0009308461246583153
1106.1061061061062 0.0009305146046055323
1109.6096096096096 0.0009300934754878775
1113.1131131131133 0.000929582962683073
1116.6166166166167 0.0009289833191235397
1120.1201201201202 0.0009282948251420217
1123.6236236236236 0.0009275177883030909
1127.127127127127 0.0009266525432206768
1130.6306306306305 0.000925699451361776
1134.134134134134 0.0009246589008364953
1137.6376376376377 0.0009235313061746176
1141.1411411411411 0.0009223171080888605
1144.6446446446448 0.0009210167732250247
1148.1481481481483 0.0009196307938992356
1151.6516516516517 0.000918159687822484
1155.1551551551552 0.0009166039978126937
1158.6586586586586 0.0009149642914945346
1162.162162162162 0.000913241160987223
1165.6656656656655 0.0009114352225805561
1169.1691691691692 0.0009095471163994263
1172.6726726726727 0.0009075775060570844
1176.1761761761763 0.0009055270782974063
1179.6796796796798 0.0009033965426264555
1183.1831831831832 0.0009011866309336065
1186.6866866866867 0.0008988980971025274
1190.1901901901902 0.0008965317166123097
1193.6936936936936 0.0008940882861290501
1197.197197197197 0.0008915686230881889
1200.7007007007007 0.0008889735652679138
1204.2042042042042 0.0008863039703539504
1207.7077077077079 0.0008835607154960544
1211.2112112112113 0.0008807446968565388
1214.7147147147148 0.000877856829151157
1218.2182182182182 0.0008748980451826836
1221.7217217217217 0.000871869295367527
1225.2252252252251 0.0008687715472557095
1228.7287287287286 0.0008656057850445688
1232.2322322322323 0.000862373009086517
1235.7357357357357 0.00085907423539121
1239.2392392392394 0.0008557104951224767
1242.7427427427428 0.0008522828340903584
1246.2462462462463 0.0008487923122386167
1249.7497497497498 0.0008452400031280542
1253.2532532532532 0.0008416269934160146
1256.7567567567567 0.0008379543823324074
1260.26026026026 0.0008342232811526188
1263.7637637637638 0.000830434812667659
1267.2672672672672 0.0008265901106519078
1270.770770770771 0.0008226903193287978
1274.2742742742744 0.0008187365928348101
1277.7777777777778 0.0008147300946821051
1281.2812812812813 0.0008106719972201655
1284.7847847847847 0.0008065634810967769
1288.2882882882882 0.0008024057347187019
1291.7917917917919 0.0007981999537123903
1295.2952952952953 0.0007939473403850582
1298.7987987987988 0.0007896491031864735
1302.3023023023025 0.0007853064561717906
1305.805805805806 0.0007809206184657432
1309.3093093093094 0.0007764928137285428
1312.8128128128128 0.0007720242696237869
1316.3163163163163 0.0007675162172886977
1319.8198198198197 0.0007629698908070099
1323.3233233233234 0.0007583865266848036
1326.8268268268268 0.0007537673633295933
1330.3303303303303 0.0007491136405329572
1333.833833833834 0.0007444265989570176
1337.3373373373374 0.0007397074796250331
1340.8408408408409 0.0007349575234163991
1344.3443443443443 0.0007301779705663252
1347.8478478478478 0.0007253700601704493
1351.3513513513512 0.0007205350296946609
1354.854854854855 0.0007156741144903755
1358.3583583583584 0.0007107885473155124
1361.861861861862 0.0007058795578614156
1365.3653653653655 0.000700948372285949
1368.868868868869 0.0006959962127529942
1372.3723723723724 0.0006910242969785617
1375.8758758758759 0.000686033837783742
1379.3793793793793 0.0006810260426546767
1382.8828828828828 0.0006760021133097686
1386.3863863863864 0.0006709632452743039
1389.88988988989 0.0006659106274626736
1393.3933933933936 0.0006608454417683611
1396.896896896897 0.000655768862661868
1400.4004004004005 0.0006506820567967264
1403.903903903904 0.0006455861826237539
1407.4074074074074 0.0006404823900136857
1410.9109109109108 0.0006353718198883223
1414.4144144144143 0.0006302556038603111
1417.917917917918 0.0006251348638816829
1421.4214214214214 0.00062001071190125
1424.924924924925 0.0006148842495309683
1428.4284284284286 0.0006097565677213511
1431.931931931932 0.000604628746446025
1435.4354354354355 0.0005995018543954977
1438.938938938939 0.0005943769486802161
1442.4424424424424 0.0005892550745429595
1445.9459459459458 0.0005841372650806398
1449.4494494494495 0.0005790245409755375
1452.952952952953 0.0005739179102360199
1456.4564564564566 0.0005688183679467671
1459.95995995996 0.0005637268960285319
1463.4634634634635 0.0005586444630074433
1466.966966966967 0.0005535720237938641
1470.4704704704704 0.0005485105194708025
1473.973973973974 0.0005434608770918703
1477.4774774774774 0.0005384240094887733
1480.980980980981 0.0005334008150883114
1484.4844844844845 0.0005283921777388662
1487.9879879879882 0.000523398966546334
1491.4914914914916 0.0005184220357194674
1494.994994994995 0.0005134622244245808
1498.4984984984985 0.0005085203566495603
1502.002002002002 0.0005035972410771207
1505.5055055055054 0.000498693670967246
1509.0090090090089 0.0004938104240487408
1512.5125125125126 0.000488948262419812
1516.016016016016 0.00048410793245760685
1519.5195195195197 0.00047929016473660473
1523.0230230230231 0.0004744956739557904
1526.5265265265266 0.00046972515887448827
1530.03003003003 0.0004649793022567737
1533.5335335335335 0.0004602587708243411
1537.037037037037 0.00045556421521772634
1540.5405405405406 0.0004508962699657565
1544.044044044044 0.00044625555346312185
1547.5475475475475 0.00044164266795592696
1551.051051051051 0.00043705819953511303
1554.5545545545547 0.00043250271813760263
1558.0580580580581 0.00042797677755504644
1561.5615615615616 0.00042348091545002016
1565.065065065065 0.00041901565337954384
1568.5685685685687 0.00041458149682576994
1572.0720720720722 0.00041017893523370046
1575.5755755755756 0.00040580844205577747
1579.079079079079 0.0004014704748032041
1582.5825825825825 0.0003971654751038341
1586.0860860860862 0.0003928938687664816
1589.5895895895897 0.0003886560658514928
1593.093093093093 0.00038445246074741534
1596.5965965965966 0.00038028343225361434
1600.1001001001002 0.00037614934366866725
1603.6036036036037 0.00037205054288438183
1607.1071071071071 0.00036798736248526404
1610.6106106106106 0.0003639601198532839
1614.114114114114 0.0003599691172777679
1617.6176176176177 0.0003560146420702556
1621.1211211211212 0.0003520969666841545
1624.6246246246246 0.00034821634883902905
1628.128128128128 0.00034437303164936025
1631.6316316316318 0.00034056724375760883
1635.1351351351352 0.0003367991994714199
1638.6386386386387 0.0003330690989048034
1642.1421421421421 0.00032937712812313016
1645.6456456456456 0.0003257234592917786
1649.1491491491493 0.00032210825082827155
1652.6526526526527 0.0003185316475577471
1656.1561561561562 0.0003149937808715947
1659.6596596596596 0.00031149476888911204
1663.1631631631633 0.0003080347166220129
1666.6666666666667 0.00030461371614164465
1670.1701701701702 0.00030123184674874843
1673.6736736736736 0.00029788917514562404
1677.177177177177 0.00029458575561054065
1680.6806806806808 0.0002913216301742491
1684.1841841841842 0.00028809682879845256
1687.6876876876877 0.0002849113695560878
1691.1911911911911 0.0002817652588132784
1694.6946946946948 0.00027865849141282237
1698.1981981981983 0.000275591050859076
1701.7017017017017 0.00027256290950409856
1705.2052052052052 0.00026957402873492955
1708.7087087087086 0.00026662435916186765
1712.2122122122123 0.00026371384080762524
1715.7157157157158 0.0002608424032972366
1719.2192192192192 0.0002580099660485945
1722.7227227227227 0.0002552164384635024
1726.2262262262263 0.00025246172011912394
1729.7297297297298 0.00024974570095971833
1733.2332332332332 0.0002470682614885497
1736.7367367367367 0.000244429272959868
1740.2402402402404 0.00024182859757085484
1743.7437437437438 0.00023926608865343328
1747.2472472472473 0.00023674159086584538
1750.7507507507507 0.00023425494038390156
1754.2542542542542 0.00023180596509181166
1757.7577577577579 0.0002293944847725056
1761.2612612612613 0.0002270203112973625
1764.7647647647648 0.00022468324881526049
1768.2682682682682 0.00022238309394087132
1771.771771771772 0.00022011963594212184
1775.2752752752754 0.000217892656926748
1778.7787787787788 0.00021570193202786976
1782.2822822822823 0.00021354722958852267
1785.7857857857857 0.0002114283113450758
1789.2892892892894 0.00020934493260947904
1792.7927927927929 0.00020729684245027804
1796.2962962962963 0.00020528378387233955
1799.7997997997998 0.0002033054939952368
1803.3033033033034 0.00020136170423024107
1806.806806806807 0.0001994521404558741
1810.3103103103103 0.00019757652319197334
1813.8138138138138 0.0001957345677722299
1817.3173173173172 0.00019392598451515813
1820.820820820821 0.00019215047889346013
1824.3243243243244 0.00019040775170174842
1827.8278278278278 0.00018869749922259665
1831.3313313313313 0.00018701941339088816
1834.834834834835 0.00018537318195643268
1838.3383383383384 0.0001837584886448295
1841.8418418418419 0.0001821750133165495
1845.3453453453453 0.00018062243212422087
1848.8488488488488 0.0001791004176680943
1852.3523523523525 0.00017760863914967584
1855.855855855856 0.00017614676252350976
1859.3593593593594 0.00017471445064710041
1862.8628628628628 0.0001733113634289628
1866.3663663663665 0.00017193715797479133
1869.86986986987 0.00017059148873174292
1873.3733733733734 0.00016927400763082557
1876.8768768768768 0.00016798436422739218
1880.3803803803803 0.00016672220583973554
1883.883883883884 0.0001654871776857853
1887.3873873873874 0.00016427892301790773
1890.890890890891 0.00016309708325580979
1894.3943943943943 0.0001619412981175534
1897.897897897898 0.0001608112057486832
1901.4014014014015 0.00015970644284947532
1904.904904904905 0.00015862664480031393
1908.4084084084084 0.00015757144578520496
1911.911911911912 0.0001565404789134354
1915.4154154154155 0.00015553337633939144
1918.918918918919 0.00015454976938054314
1922.4224224224224 0.0001535892886336114
1925.9259259259259 0.00015265156408892912
1929.4294294294295 0.00015173622524301017
1932.932932932933 0.00015084290120934136
1936.4364364364365 0.00014997122082741234
1939.93993993994 0.0001491208127699992
1943.4434434434436 0.00014829130564871884
1946.946946946947 0.00014748232811786921
1950.4504504504505 0.00014669350897657452
1953.953953953954 0.00014592447726925146
1957.4574574574574 0.00014517486238441502
1960.960960960961 0.00014444429415184164
1964.4644644644645 0.00014373240293810856
1967.967967967968 0.00014303881974052642
1971.4714714714714 0.00014236317627948545
1974.974974974975 0.00014170510508923273
1978.4784784784786 0.00014106423960709923
1981.981981981982 0.00014044021426119546
1985.4854854854855 0.000139832664556595
1988.988988988989 0.00013924122716002263
1992.4924924924926 0.0001386655399830675
1995.995995995996 0.00013810524226393823
1999.4994994994995 0.00013755997464777816
2003.003003003003 0.00013702937926555905
2006.5065065065066 0.0001365130998115701
2010.01001001001 0.00013601078161952046
2013.5135135135135 0.00013552207173727086
2017.017017017017 0.0001350466190002122
2020.5205205205204 0.00013458407410330705
2024.0240240240241 0.00013413408967180942
2027.5275275275276 0.00013369632033067894
2031.031031031031 0.00013327042277270392
2034.5345345345345 0.00013285605582534878
2038.0380380380382 0.00013245288051633896
2041.5415415415416 0.00013206056013799784
2045.045045045045 0.00013167876031034857
2048.5485485485488 0.00013130714904299327
2052.052052052052 0.00013094539679578285
2055.5555555555557 0.0001305931765382877
2059.059059059059 0.00013025016380808173
2062.5625625625626 0.0001299160367678497
2066.066066066066 0.0001295904762613285
2069.5695695695695 0.0001292731658680916
2073.073073073073 0.0001289637919571857
2076.5765765765764 0.00012866204373962912
2080.08008008008 0.0001283676133197781
2083.5835835835837 0.0001280801957455708
2087.087087087087 0.00012779948905765397
2090.5905905905906 0.00012752519433740004
2094.094094094094 0.0001272570157538197
2097.5975975975975 0.00012699466060937632
2101.1011011011014 0.00012673783938470638
2104.604604604605 0.0001264862657822505
2108.1081081081084 0.00012623965676879928
2111.611611611612 0.00012599773261695726
2115.1151151151153 0.000125760216945528
2118.6186186186187 0.0001255268367588228
2122.122122122122 0.00012529732248489563
2125.6256256256256 0.00012507140801270493
2129.129129129129 0.00012484883072820513
2132.6326326326325 0.00012462933154936743
2136.136136136136 0.00012441265496013099
2139.6396396396394 0.000124198549043285
2143.143143143143 0.00012398676551228033
2146.646646646647 0.00012377705974197208
2150.1501501501502 0.0001235691907982906
2153.6536536536537 0.00012336292146684075
2157.157157157157 0.0001231580182804276
2160.6606606606606 0.000122954251545508
2164.1641641641645 0.0001227513953675646
2167.667667667668 0.0001225492276754022
2171.1711711711714 0.0001223475302443622
2174.674674674675 0.0001221460887184547
2178.1781781781783 0.00012194469263140477
2181.6816816816818 0.00012174313542661002
2185.185185185185 0.00012154121447600778
2188.6886886886887 0.00012133873109784826
2192.192192192192 0.0001211354905733709
2195.6956956956956 0.00012093130216238178
2199.199199199199 0.00012072597911772816
2202.7027027027025 0.00012051933869866828
2206.206206206206 0.00012031120218313272
2209.70970970971 0.00012010139487887528
2213.2132132132133 0.0001198897461335102
2216.7167167167167 0.00011967608934343322
2220.22022022022 0.00011946026196162394
2223.723723723724 0.0001192421055043275
2227.2272272272276 0.00011902146555661293
2230.730730730731 0.00011879819177680606
2234.2342342342345 0.00011857213789979578
2237.737737737738 0.0001183431617392117
2241.2412412412414 0.00011811112518847152
2244.744744744745 0.00011787589422069754
2248.2482482482483 0.0001176373388875012
2251.7517517517517 0.00011739533331663514
2255.255255255255 0.00011714975570851267
2258.7587587587586 0.00011690048833159426
2262.262262262262 0.00011664741751664235
2265.7657657657655 0.00011639043364984427
2269.269269269269 0.0001161294311648051
2272.772772772773 0.00011586430853341191
2276.2762762762763 0.00011559496825557112
2279.77977977978 0.0001153213168478211
2283.2832832832833 0.0001150432648308238
2286.786786786787 0.00011476072671573726
2290.2902902902906 0.00011447362098947389
2293.793793793794 0.00011418187009884764
2297.2972972972975 0.00011388540043361527
2300.800800800801 0.00011358414230841684
2304.3043043043044 0.00011327802994362043
2307.807807807808 0.00011296700144507761
2311.3113113113113 0.00011265099878279628
2314.814814814815 0.0001123299677685373
2318.3183183183182 0.00011200385803234331
2321.8218218218217 0.00011167262299800735
2325.325325325325 0.00011133621985748993
2328.8288288288286 0.00011099460954429395
2332.332332332332 0.00011064775670580672
2335.835835835836 0.0001102956296746198
2339.3393393393394 0.0001099382004388372
2342.842842842843 0.00010957544461138271
2346.3463463463463 0.00010920734139831912
2349.84984984985 0.00010883387356619112
2353.3533533533537 0.00010845502740840464
2356.856856856857 0.00010807079271065618
2360.3603603603606 0.00010768116271542665
2363.863863863864 0.00010728613408555275
2367.3673673673675 0.00010688570686689273
2370.870870870871 0.00010647988445010013
2374.3743743743744 0.00010606867353152323
2377.877877877878 0.0001056520840732452
2381.3813813813813 0.00010523012926228323
2384.8848848848847 0.00010480282546896292
2388.388388388388 0.00010437019220448733
2391.8918918918916 0.00010393225207771717
2395.3953953953956 0.0001034890307511831
2398.898898898899 0.00010304055689634844
2402.4024024024025 0.00010258686214814118
2405.905905905906 0.00010212798105877787
2409.4094094094094 0.00010166395105089752
2412.9129129129133 0.00010119481237002815
2416.4164164164167 0.00010072060803640711
2419.91991991992 0.00010024138379617588
2423.4234234234236 9.975718807197339e-05
2426.926926926927 9.926807191294889e-05
2430.4304304304305 9.877408894421784e-05
2433.933933933934 9.827529531578381e-05
2437.4374374374374 9.777174965094991e-05
2440.940940940941 9.72635129942438e-05
2444.4444444444443 9.675064875887975e-05
2447.947947947948 9.623322267378258e-05
2451.4514514514512 9.571130273019766e-05
2454.9549549549547 9.51849591279121e-05
2458.4584584584586 9.465426422111167e-05
2461.961961961962 9.411929246389915e-05
2465.4654654654655 9.358012035549847e-05
2468.968968968969 9.30368263851715e-05
2472.4724724724724 9.248949097687203e-05
2475.9759759759763 9.19381964336629e-05
2479.47947947948 9.138302688192244e-05
2482.9829829829832 9.082406821536583e-05
2486.4864864864867 9.026140803890718e-05
2489.98998998999 8.969513561238895e-05
2493.4934934934936 8.912534179420409e-05
2496.996996996997 8.855211898483712e-05
2500.5005005005005 8.797556107035051e-05
2504.004004004004 8.739576336584169e-05
2507.5075075075074 8.681282255889705e-05
2511.011011011011 8.622683665306902e-05
2514.5145145145143 8.56379049114009e-05
2518.0180180180178 8.504612780002653e-05
2521.5215215215217 8.445160693186891e-05
2525.025025025025 8.385444501046478e-05
2528.5285285285286 8.325474577393794e-05
2532.032032032032 8.265261393914882e-05
2535.5355355355355 8.204815514604367e-05
2539.0390390390394 8.144147590222807e-05
2542.542542542543 8.083268352778984e-05
2546.0460460460463 8.022188610039377e-05
2549.5495495495497 7.960919240067425e-05
2553.053053053053 7.899471185794749e-05
2556.5565565565566 7.837855449626702e-05
2560.06006006006 7.77608308808461e-05
2563.5635635635635 7.71416520648681e-05
2567.067067067067 7.652112953670842e-05
2570.5705705705705 7.589937516758905e-05
2574.074074074074 7.52765011596872e-05
2577.577577577578 7.465261999471913e-05
2581.0810810810813 7.40278443830201e-05
2584.5845845845847 7.340228721313946e-05
2588.088088088088 7.277606150197231e-05
2591.5915915915916 7.214928034544535e-05
2595.095095095095 7.152205686977714e-05
2598.5985985985985 7.089450418332962e-05
2602.102102102102 7.026673532906995e-05
2605.6056056056054 6.963886323765955e-05
2609.1091091091093 6.901100068118674e-05
2612.612612612613 6.838326022756024e-05
2616.1161161161162 6.77557541955777e-05
2619.6196196196197 6.712859461068656e-05
2623.123123123123 6.650189316144983e-05
2626.6266266266266 6.587576115673244e-05
2630.13013013013 6.525030948362063e-05
2633.6336336336335 6.462564856608814e-05
2637.1371371371374 6.400188832442082e-05
2640.640640640641 6.337913813541258e-05
2644.1441441441443 6.275750679334196e-05
2647.647647647648 6.213710247174222e-05
2651.151151151151 6.151803268597334e-05
2654.6546546546547 6.090040425660601e-05
2658.158158158158 6.028432327362607e-05
2661.6616616616616 5.966989506146806e-05
2665.165165165165 5.905722414488494e-05
2668.668668668669 5.8446414215661326e-05
2672.1721721721724 5.783756810017673e-05
2675.675675675676 5.723078772782359e-05
2679.1791791791793 5.662617410028667e-05
2682.6826826826828 5.6023827261687466e-05
2686.186186186186 5.5423846269597525e-05
2689.6896896896897 5.482632916692424e-05
2693.193193193193 5.4231372954672316e-05
2696.6966966966966 5.363907356558138e-05
2700.2002002002005 5.304952583864342e-05
2703.703703703704 5.2462823494499425e-05
2707.2072072072074 5.18790591117164e-05
2710.710710710711 5.129832410394347e-05
2714.2142142142143 5.072070869794768e-05
2717.7177177177177 5.014630191252706e-05
2721.221221221221 4.95751915382993e-05
2724.7247247247246 4.9007464118363506e-05
2728.228228228228 4.8443204929832086e-05
2731.731731731732 4.788249796622883e-05
2735.2352352352355 4.732542592074987e-05
2738.738738738739 4.677207017038122e-05
2742.2422422422424 4.622251076086982e-05
2745.745745745746 4.567682639254069e-05
2749.2492492492493 4.513509440695499e-05
2752.7527527527527 4.459739077440176e-05
2756.256256256256 4.4063790082216713e-05
2759.7597597597596 4.353436552391993e-05
2763.2632632632635 4.300918888916489e-05
2766.766766766767 4.248833055449031e-05
2770.2702702702704 4.197185947486515e-05
2773.773773773774 4.1459843176018634e-05
2777.2772772772773 4.095234774754454e-05
2780.780780780781 4.044943783677063e-05
2784.2842842842842 3.995117664338111e-05
2787.7877877877877 3.945762591478333e-05
2791.291291291291 3.896884594220591e-05
2794.794794794795 3.848489555751738e-05
2798.2982982982985 3.800583213075378e-05
2801.801801801802 3.7531711568341925e-05
2805.3053053053054 3.706258831200734e-05
2808.808808808809 3.659851533835297e-05
2812.3123123123123 3.6139544159096324e-05
2815.8158158158158 3.568572482195137e-05
2819.319319319319 3.523710591214195e-05
2822.8228228228227 3.479373455453298e-05
2826.3263263263266 3.435565641636525e-05
2829.82982982983 3.392291571058032e-05
2833.3333333333335 3.349555519972028e-05
2836.836836836837 3.307361620038893e-05
2840.3403403403404 3.265713858825914e-05
2843.843843843844 3.224616080361184e-05
2847.3473473473473 3.1840719857391916e-05
2850.8508508508507 3.144085133776576e-05
2854.354354354354 3.104658941716604e-05
2857.857857857858 3.065796685980751e-05
2861.3613613613616 3.0275015029659945e-05
2864.864864864865 2.9897763898862408e-05
2868.3683683683685 2.9526242056563e-05
2871.871871871872 2.916047671817006e-05
2875.3753753753754 2.8800493734998634e-05
2878.878878878879 2.8446317604297244e-05
2882.3823823823823 2.8097971479639733e-05
2885.8858858858857 2.775547718166697e-05
2889.3893893893896 2.7418855209163185e-05
2892.892892892893 2.7088124750452195e-05
2896.3963963963965 2.6763303695097625e-05
2899.8998998999 2.644440864589344e-05
2903.4034034034034 2.613145493112892e-05
2906.906906906907 2.5824456617113815e-05
2910.4104104104103 2.5523426520949052e-05
2913.913913913914 2.5228376223528344e-05
2917.4174174174173 2.493931608275657e-05
2920.920920920921 2.4656255246970575e-05
2924.4244244244246 2.4379201668548683e-05
2927.927927927928 2.4108162117694357e-05
2931.4314314314315 2.384314219638132e-05
2934.934934934935 2.3584146352445885e-05
2938.4384384384384 2.3331177893813562e-05
2941.941941941942 2.3084239002846927e-05
2945.4454454454453 2.28433307508014e-05
2948.9489489489492 2.2608453112377037e-05
2952.4524524524527 2.2379604980353523e-05
2955.955955955956 2.2156784180295897e-05
2959.4594594594596 2.1939987485319793e-05
2962.962962962963 2.172921063090398e-05
2966.4664664664665 2.152444832973892e-05
2969.96996996997 2.1325694286600227e-05
2973.4734734734734 2.1132941213236124e-05
2976.976976976977 2.0946180843258197e-05
2980.4804804804808 2.076540394702512e-05
2983.983983983984 2.0590600346509458e-05
2987.4874874874877 2.0421758930137223e-05
2990.990990990991 2.0258867667591375e-05
2994.4944944944946 2.0101913624569488e-05
2997.997997997998 1.995088297748691e-05
3001.5015015015015 1.9805761028116635e-05
3005.005005005005 1.966653221815761e-05
3008.5085085085084 1.9533180143723402e-05
3012.0120120120123 1.940568756974336e-05
3015.5155155155157 1.928403644426903e-05
3019.019019019019 1.9168207912678204e-05
3022.5225225225226 1.9058182331770243e-05
3026.026026026026 1.8953939283745732e-05
3029.5295295295296 1.8855457590064152e-05
3033.033033033033 1.8762715325173797e-05
3036.5365365365365 1.867568983010801e-05
3040.04004004004 1.859435772594236e-05
3043.543543543544 1.8518694927107623e-05
3047.0470470470473 1.8448676654553756e-05
3050.5505505505507 1.8384277448760102e-05
3054.054054054054 1.8325471182587787e-05
3057.5575575575576 1.8272231073970038e-05
3061.061061061061 1.8224529698436826e-05
3064.5645645645645 1.8182339001470226e-05
3068.068068068068 1.8145630310687396e-05
3071.5715715715714 1.8114374347848086e-05
3075.0750750750753 1.808854124068401e-05
3078.578578578579 1.8068100534547725e-05
3082.0820820820823 1.8053021203878583e-05
3085.5855855855857 1.8043271663484026e-05
3089.089089089089 1.80388197796343e-05
3092.5925925925926 1.803963288096924e-05
3096.096096096096 1.8045677769215705e-05
3099.5995995995995 1.8056920729714708e-05
3103.103103103103 1.8073327541757376e-05
3106.606606606607 1.8094863488729107e-05
3110.1101101101103 1.8121493368061443e-05
3113.613613613614 1.8153181500991544e-05
3117.1171171171172 1.8189891742129105e-05
3120.6206206206207 1.8231587488830982e-05
3124.124124124124 1.8278231690383703e-05
3127.6276276276276 1.8329786856994553e-05
3131.131131131131 1.8386215068591716e-05
3134.6346346346345 1.8447477983434504e-05
3138.1381381381384 1.8513536846534465e-05
3141.641641641642 1.8584352497888595e-05
3145.1451451451453 1.8659885380526065e-05
3148.6486486486488 1.8740095548369618e-05
3152.152152152152 1.882494267391337e-05
3155.6556556556557 1.8914386055718743e-05
3159.159159159159 1.9008384625730084e-05
3162.6626626626626 1.910689695641219e-05
3166.166166166166 1.9209881267711473e-05
3169.66966966967 1.9317295433843186e-05
3173.1731731731734 1.9429096989906527e-05
3176.676676676677 1.9545243138330497e-05
3180.1801801801803 1.9665690755152336e-05
3183.6836836836837 1.9790396396131416e-05
3187.187187187187 1.9919316302700906e-05
3190.6906906906906 2.0052406407760144e-05
3194.194194194194 2.0189622341310013e-05
3197.6976976976975 2.0330919435934404e-05
3201.2012012012015 2.047625273213049e-05
3204.704704704705 2.062557698349054e-05
3208.2082082082084 2.077884666173854e-05
3211.711711711712 2.0936015961624177e-05
3215.2152152152153 2.109703880567748e-05
3218.7187187187187 2.126186884882709e-05
3222.222222222222 2.143045948288519e-05
3225.7257257257256 2.16027638409023e-05
3229.229229229229 2.1778734801395e-05
3232.732732732733 2.1958324992449827e-05
3236.2362362362364 2.2141486795706345e-05
3239.73973973974 2.2328172350223046e-05
3243.2432432432433 2.2518333556228696e-05
3246.746746746747 2.271192207876287e-05
3250.2502502502502 2.290888935120872e-05
3253.7537537537537 2.3109186578721235e-05
3257.257257257257 2.331276474155439e-05
3260.7607607607606 2.3519574598290253e-05
3264.2642642642645 2.372956668897376e-05
3267.767767767768 2.394269133815598e-05
3271.2712712712714 2.4158898657849295e-05
3274.774774774775 2.4378138550398313e-05
3278.2782782782783 2.4600360711268988e-05
3281.781781781782 2.4825514631759933e-05
3285.285285285285 2.5053549601638972e-05
3288.7887887887887 2.5284414711708287e-05
3292.2922922922926 2.551805885630153e-05
3295.795795795796 2.5754430735716064e-05
3299.2992992992995 2.599347885858412e-05
3302.802802802803 2.6235151544185582e-05
3306.3063063063064 2.6479396924706212e-05
3309.80980980981 2.672616294744445e-05
3313.3133133133133 2.697539737697021e-05
3316.8168168168168 2.722704779723908e-05
3320.32032032032 2.74810616136651e-05
3323.823823823824 2.7737386055155758e-05
3327.3273273273276 2.799596817611217e-05
3330.830830830831 2.825675485839858e-05
3334.3343343343345 2.8519692813283606e-05
3337.837837837838 2.878472858335745e-05
3341.3413413413414 2.905180854442806e-05
3344.844844844845 2.9320878907399866e-05
3348.3483483483483 2.9591885720138324e-05
3351.8518518518517 2.986477486932427e-05
3355.3553553553556 3.0139492082300872e-05
3358.858858858859 3.041598292891692e-05
3362.3623623623625 3.069419282337055e-05
3365.865865865866 3.0974067026056036e-05
3369.3693693693695 3.125555064541775e-05
3372.872872872873 3.1538588639814865e-05
3376.3763763763764 3.182312581940028e-05
3379.87987987988 3.2109106848017407e-05
3383.3833833833833 3.2396476245118584e-05
3386.886886886887 3.2685178387708715e-05
3390.3903903903906 3.297515751231772e-05
3393.893893893894 3.326635771700608e-05
3397.3973973973975 3.355872296340641e-05
3400.900900900901 3.38521970788055e-05
3404.4044044044044 3.414672375827045e-05
3407.907907907908 3.444224656682263e-05
3411.4114114114113 3.47387089416635e-05
3414.914914914915 3.5036054194456067e-05
3418.4184184184187 3.5334225513666075e-05
3421.921921921922 3.563316596696642e-05
3425.4254254254256 3.59328185037097e-05
3428.928928928929 3.6233125957471683e-05
3432.4324324324325 3.65340310486705e-05
3435.935935935936 3.683547638726568e-05
3439.4394394394394 3.7137404475540504e-05
3442.942942942943 3.743975771097214e-05
3446.4464464464463 3.77424783891936e-05
3449.94994994995 3.804550870705161e-05
3453.4534534534537 3.834879076576418e-05
3456.956956956957 3.8652266574182855e-05
3460.4604604604606 3.895587805216254e-05
3463.963963963964 3.92595670340441e-05
3467.4674674674675 3.956327527225314e-05
3470.970970970971 3.9866944441019545e-05
3474.4744744744744 4.017051614022148e-05
3477.977977977978 4.047393189935836e-05
3481.4814814814818 4.0777133181656424e-05
3484.984984984985 4.108006138831119e-05
3488.4884884884887 4.1382657862871035e-05
3491.991991991992 4.1684863895765365e-05
3495.4954954954956 4.198662072898176e-05
3498.998998998999 4.2287869560895745e-05
3502.5025025025025 4.258855155125735e-05
3506.006006006006 4.2888607826338015e-05
3509.5095095095094 4.318797948424141e-05
3513.0130130130133 4.348660760038277e-05
3516.5165165165167 4.37844332331392e-05
3520.02002002002 4.408139742967506e-05
3523.5235235235236 4.437744123194631e-05
3527.027027027027 4.467250568288638e-05
3530.5305305305305 4.496653183277743e-05
3534.034034034034 4.525946074580995e-05
3537.5375375375374 4.555123350683396e-05
3541.041041041041 4.5841791228304606e-05
3544.544544544545 4.613107505742515e-05
3548.0480480480483 4.641902618348976e-05
3551.5515515515517 4.670558584542948e-05
3555.055055055055 4.699069533956279e-05
3558.5585585585586 4.727429602755378e-05
3562.062062062062 4.7556329344579905e-05
3565.5655655655655 4.783673680771123e-05
3569.069069069069 4.8115460024503126e-05
3572.5725725725724 4.839244070180387e-05
3576.0760760760763 4.866762065477891e-05
3579.57957957958 4.894094181615256e-05
3583.0830830830832 4.921234624566907e-05
3586.5865865865867 4.948177613977292e-05
3590.09009009009 4.974917384150979e-05
3593.5935935935936 5.001448185064817e-05
3597.097097097097 5.027764283402236e-05
3600.6006006006005 5.053859963609632e-05
3604.1041041041044 5.079729528974846e-05
3607.607607607608 5.1053673027276665e-05
3611.1111111111113 5.130767629162347e-05
3614.6146146146148 5.1559248747819406e-05
3618.118118118118 5.1808334294644175e-05
3621.6216216216217 5.205487707650377e-05
3625.125125125125 5.229882149552184e-05
3628.6286286286286 5.254011222384339e-05
3632.132132132132 5.277869421614834e-05
3635.635635635636 5.301451272237261e-05
3639.1391391391394 5.324751330063354e-05
3642.642642642643 5.3477641830357033e-05
3646.1461461461463 5.3704844525602404e-05
3649.6496496496497 5.39290679485815e-05
3653.153153153153 5.415025902336821e-05
3656.6566566566567 5.436836504979376e-05
3660.16016016016 5.458333371752332e-05
3663.6636636636636 5.479511312030913e-05
3667.1671671671675 5.5003651770414564e-05
3670.670670670671 5.520889861320421e-05
3674.1741741741744 5.541080304189346e-05
3677.677677677678 5.560931491245205e-05
3681.1811811811813 5.5804384558654665e-05
3684.6846846846847 5.599596280727257e-05
3688.188188188188 5.6184000993398285e-05
3691.6916916916916 5.636845097589685e-05
3695.195195195195 5.6549265152975616e-05
3698.698698698699 5.6726396477864766e-05
3702.2022022022024 5.689979847460031e-05
3705.705705705706 5.706942525390126e-05
3709.2092092092093 5.723523152913205e-05
3712.712712712713 5.739717263234106e-05
3716.2162162162163 5.755520453036631e-05
3719.7197197197197 5.770928384099827e-05
3723.223223223223 5.785936784919038e-05
3726.7267267267266 5.800541452330687e-05
3730.2302302302305 5.814738253139764e-05
3733.733733733734 5.828523125748965e-05
3737.2372372372374 5.8418920817884e-05
3740.740740740741 5.8548412077447566e-05
3744.2442442442443 5.8673666665887966e-05
3747.747747747748 5.8794646994000374e-05
3751.2512512512512 5.891131626987464e-05
3754.7547547547547 5.902363851505048e-05
3758.258258258258 5.913157858060926e-05
3761.761761761762 5.9235102163189554e-05
3765.2652652652655 5.933417582091448e-05
3768.768768768769 5.942876698921822e-05
3772.2722722722724 5.95188439965589e-05
3775.775775775776 5.960437608000536e-05
3779.2792792792793 5.9685333400684436e-05
3782.7827827827828 5.9761687059076264e-05
3786.286286286286 5.9833409110144146e-05
3789.7897897897897 5.9900472578285985e-05
3793.2932932932936 5.9962851472093956e-05
3796.796796796797 6.0020520798909204e-05
3800.3003003003005 6.007345657915829e-05
3803.803803803804 6.012163586045793e-05
3807.3073073073074 6.016503673147472e-05
3810.810810810811 6.020363833552656e-05
3814.3143143143143 6.023742088391251e-05
3817.8178178178177 6.026636566895758e-05
3821.321321321321 6.029045507675949e-05
3824.824824824825 6.030967259962402e-05
3828.3283283283286 6.0324002848176014e-05
3831.831831831832 6.0333431563133035e-05
3835.3353353353355 6.0337945626728656e-05
3838.838838838839 6.0337533073772775e-05
3842.3423423423424 6.03321831023364e-05
3845.845845845846 6.032188608404824e-05
3849.3493493493493 6.030663357399092e-05
3852.8528528528527 6.028641832018488e-05
3856.3563563563566 6.026123427264779e-05
3859.85985985986 6.0231076592017965e-05
3863.3633633633635 6.0195941657730295e-05
3866.866866866867 6.01558270757335e-05
3870.3703703703704 6.0110731685737706e-05
3873.873873873874 6.0060655567981754e-05
3877.3773773773773 6.000560004950975e-05
3880.880880880881 5.994556770994689e-05
3884.3843843843842 5.9880562386764724e-05
3887.887887887888 5.9810589180026325e-05
3891.3913913913916 5.97356544566025e-05
3894.894894894895 5.965576585385013e-05
3898.3983983983985 5.957093228274408e-05
3901.901901901902 5.948116393045524e-05
3905.4054054054054 5.938647226236641e-05
3908.908908908909 5.928687002351925e-05
3912.4124124124123 5.918237123948541e-05
3915.915915915916 5.907299121665538e-05
3919.4194194194197 5.8958746541939094e-05
3922.922922922923 5.883965508187301e-05
3926.4264264264266 5.871573598112836e-05
3929.92992992993 5.858700966041605e-05
3933.4334334334335 5.8453497813784136e-05
3936.936936936937 5.831522340530431e-05
3940.4404404404404 5.817221066514398e-05
3943.943943943944 5.802448508502151e-05
3947.4474474474478 5.787207341304228e-05
3950.950950950951 5.7715003647914204e-05
3954.4544544544547 5.7553305032540834e-05
3957.957957957958 5.738700804699235e-05
3961.4614614614616 5.7216144400853554e-05
3964.964964964965 5.70407470249495e-05
3968.4684684684685 5.686085006244969e-05
3971.971971971972 5.66764888593523e-05
3975.4754754754754 5.648769995435018e-05
3978.9789789789793 5.629452106808122e-05
3982.4824824824827 5.6096991091766395e-05
3985.985985985986 5.589515007523816e-05
3989.4894894894896 5.568903921436431e-05
3992.992992992993 5.547870083787112e-05
3996.4964964964965 5.5264178393571174e-05
4000.0 5.504551643400152e-05


==> CREST_lower_class_count.txt <==
588
1000
1000
1000
1000
1000
1000
1000
1000
1001
1002
1003
1004
1006
1011
1020
1027
1030
1031
1035
1040
1044
1058
1061
1067
1070
1092
1098
1116
1143
1146
1173
1188
1189
1200
1206
1209
1227
1285
1309
1374
1454
1571
1678
2031
2175
2281
2355
2484
3553
3900
3984


==> HCRD_kde_data.txt <==
250.0 2.3506342755100667e-05
252.002002002002 2.4076731935435883e-05
254.004004004004 2.4656007435633952e-05
256.00600600600603 2.5244155362816986e-05
258.008008008008 2.584115671684653e-05
260.01001001001003 2.644698730788861e-05
262.012012012012 2.7061617677455855e-05
264.01401401401404 2.7685013023076626e-05
266.016016016016 2.8317133126735794e-05
268.01801801801804 2.8957932287231295e-05
270.02002002002 2.960735925658574e-05
272.02202202202204 3.0265357180648718e-05
274.024024024024 3.093186354402289e-05
276.02602602602605 3.160681011944151e-05
278.028028028028 3.229012292172167e-05
280.03003003003005 3.298172216641157e-05
282.032032032032 3.368152223324853e-05
284.03403403403405 3.438943163453518e-05
286.036036036036 3.5105352988538434e-05
288.03803803803805 3.5829182998012935e-05
290.04004004004 3.6560812433938025e-05
292.04204204204206 3.7300126124560325e-05
294.044044044044 3.8047002949820764e-05
296.04604604604606 3.8801315841243286e-05
298.04804804804803 3.956293178735462e-05
300.05005005005006 4.033171184469726e-05
302.05205205205203 4.110751115449578e-05
304.05405405405406 4.1890178965022476e-05
306.05605605605604 4.267955865970946e-05
308.05805805805807 4.347548779104412e-05
310.0600600600601 4.4277798120275825e-05
312.06206206206207 4.508631566296244e-05
314.06406406406404 4.590086074036875e-05
316.06606606606607 4.6721248036730236e-05
318.0680680680681 4.754728666238587e-05
320.0700700700701 4.8378780222775754e-05
322.07207207207205 4.921552689329406e-05
324.0740740740741 5.0057319499983604e-05
326.0760760760761 5.090394560604604e-05
328.0780780780781 5.1755187604141384e-05
330.08008008008005 5.261082281444145e-05
332.0820820820821 5.3470623588394614e-05
334.0840840840841 5.433435741815773e-05
336.0860860860861 5.520178705163863e-05
338.0880880880881 5.60726706130952e-05
340.0900900900901 5.694676172922366e-05
342.0920920920921 5.782380966066931e-05
344.0940940940941 5.8703559438885743e-05
346.0960960960961 5.958575200826356e-05
348.0980980980981 6.047012437344658e-05
350.1001001001001 6.13564097517485e-05
352.1021021021021 6.224433773057843e-05
354.1041041041041 6.31336344297834e-05
356.1061061061061 6.402402266880567e-05
358.1081081081081 6.491522213856237e-05
360.1101101101101 6.580694957793444e-05
362.11211211211213 6.669891895476897e-05
364.11411411411416 6.759084165128097e-05
366.11611611611613 6.848242665375029e-05
368.1181181181181 6.937338074640222e-05
370.12012012012013 7.026340870935767e-05
372.12212212212216 7.115221352055078e-05
374.12412412412414 7.203949656148974e-05
376.1261261261261 7.292495782676257e-05
378.12812812812814 7.380829613716802e-05
380.13013013013017 7.46892093563656e-05
382.13213213213214 7.556739461093859e-05
384.1341341341341 7.644254851375839e-05
386.13613613613614 7.731436739055065e-05
388.1381381381382 7.818254750955885e-05
390.14014014014015 7.904678531420603e-05
392.1421421421421 7.99067776586595e-05
394.14414414414415 8.076222204620535e-05
396.1461461461462 8.161281687034214e-05
398.14814814814815 8.245826165851472e-05
400.1501501501501 8.329825731839787e-05
402.15215215215215 8.413250638666434e-05
404.1541541541542 8.496071328016043e-05
406.15615615615616 8.578258454942258e-05
408.15815815815813 8.65978291344798e-05
410.16016016016016 8.740615862288159e-05
412.1621621621622 8.820728750990971e-05
414.16416416416416 8.90009334609207e-05
416.1661661661662 8.978681757579496e-05
418.1681681681682 9.056466465545297e-05
420.1701701701702 9.133420347041963e-05
422.17217217217217 9.209516703141906e-05
424.1741741741742 9.2847292861989e-05
426.1761761761762 9.359032327311297e-05
428.1781781781782 9.432400563987289e-05
430.1801801801802 9.504809268013108e-05
432.1821821821822 9.576234273526214e-05
434.18418418418423 9.64665200529558e-05
436.1861861861862 9.716039507212241e-05
438.1881881881882 9.784374470994037e-05
440.1901901901902 9.851635265108522e-05
442.19219219219224 9.917800963919456e-05
444.1941941941942 9.982851377062585e-05
446.1961961961962 0.0001004676707905648
448.1981981981982 0.00010109529439155925
450.20020020020024 0.00010171120651454726
452.2022022022022 0.00010231523765246269
454.2042042042042 0.00010290722715650095
456.2062062062062 0.00010348702354513273
458.20820820820825 0.00010405448481596388
460.2102102102102 0.00010460947876053126
462.2122122122122 0.0001051518832821421
464.2142142142142 0.00010568158671685958
466.21621621621625 0.00010619848815773631
468.2182182182182 0.00010670249778241176
470.2202202202202 0.00010719353718417848
472.22222222222223 0.0001076715397066287
474.22422422422426 0.00010813645078199918
476.22622622622623 0.00010858822827331644
478.22822822822826 0.00010902684282046298
480.2302302302303 0.0001094522781902657
482.23223223223226 0.00010986453163072229
484.23423423423424 0.00011026361422946429
486.23623623623627 0.00011064955127656168
488.2382382382383 0.0001110223826317648
490.24024024024027 0.00011138216309627828
492.24224224224224 0.00011172896278915373
494.24424424424427 0.00011206286752837786
496.2462462462463 0.00011238397921673562
498.2482482482483 0.00011269241623251052
500.25025025025025 0.00011298831382507897
502.2522522522523 0.00011327182451544443
504.2542542542543 0.00011354311850175128
506.2562562562563 0.00011380238406980151
508.2582582582583 0.00011404982800858675
510.2602602602603 0.00011428567603083367
512.2622622622623 0.00011451017319855692
514.2642642642643 0.00011472358435357642
516.2662662662663 0.00011492619455296833
518.2682682682682 0.0001151183095093796
520.2702702702703 0.00011530025603612741
522.2722722722723 0.00011547238249699073
524.2742742742744 0.00011563505926057202
526.2762762762763 0.00011578867915909254
528.2782782782783 0.00011593365795146637
530.2802802802803 0.00011607043479046816
532.2822822822823 0.00011619947269379211
534.2842842842842 0.00011632125901877709
536.2862862862863 0.00011643630594054402
538.2882882882883 0.00011654515093326788
540.2902902902904 0.00011664835725428154
542.2922922922924 0.0001167465144306792
544.2942942942943 0.00011684023874806327
546.2962962962963 0.00011693017374104344
548.2982982982983 0.00011701699068507281
550.3003003003003 0.00011710138908917615
552.3023023023023 0.00011718409718908808
554.3043043043043 0.00011726587244029442
556.3063063063064 0.00011734750201043732
558.3083083083084 0.00011742980327050304
560.3103103103103 0.00011751362428419466
562.3123123123123 0.00011759984429484001
564.3143143143143 0.00011768937420916541
566.3163163163163 0.00011778315707722188
568.3183183183183 0.00011788216856772217
570.3203203203203 0.0001179874174380055
572.3223223223224 0.00011809994599781732
574.3243243243244 0.00011822083056604915
576.3263263263264 0.00011835118191955828
578.3283283283283 0.00011849214573313467
580.3303303303303 0.00011864490300966587
582.3323323323324 0.00011881067049949811
584.3343343343344 0.00011899070110796618
586.3363363363364 0.00011918628429002763
588.3383383383384 0.0001193987464308952
590.3403403403404 0.00011962945121153526
592.3423423423424 0.00011987979995786291
594.3443443443443 0.00012015123197242272
596.3463463463463 0.00012044522484732705
598.3483483483484 0.00012076329475717185
600.3503503503504 0.00012110699673063695
602.3523523523525 0.00012147792489943138
604.3543543543544 0.00012187771272322385
606.3563563563564 0.0001223080331891714
608.3583583583584 0.00012277059898461694
610.3603603603603 0.00012326716264152336
612.3623623623623 0.00012379951665116698
614.3643643643644 0.00012436949354759801
616.3663663663664 0.00012497896595835902
618.3683683683685 0.00012562984662092328
620.3703703703704 0.00012632408836330035
622.3723723723724 0.00012706368404724665
624.3743743743744 0.00012785066647249583
626.3763763763764 0.00012868710824041663
628.3783783783783 0.00012957512157549858
630.3803803803804 0.00013051685810305417
632.3823823823824 0.0001315145085815307
634.3843843843845 0.00013257030258780945
636.3863863863864 0.00013368650815388938
638.3883883883884 0.00013486543135334255
640.3903903903904 0.0001361094158359408
642.3923923923924 0.0001374208423088681
644.3943943943945 0.00013880212796294047
646.3963963963964 0.00014025572584227633
648.3983983983985 0.0001417841241558822
650.4004004004005 0.00014338984552963966
652.4024024024025 0.0001450754461972101
654.4044044044044 0.00014684351512840845
656.4064064064064 0.0001486966730936262
658.4084084084084 0.00015063757166293207
660.4104104104105 0.0001526688921385166
662.4124124124124 0.00015479334441920027
664.4144144144145 0.00015701366579577407
666.4164164164165 0.0001593326196759971
668.4184184184185 0.00016175299423814446
670.4204204204204 0.00016427760101205347
672.4224224224224 0.00016690927338669723
674.4244244244244 0.00016965086504337992
676.4264264264265 0.00017250524831373702
678.4284284284284 0.00017547531246179472
680.4304304304305 0.00017856396188944843
682.4324324324325 0.00018177411426479259
684.4344344344345 0.00018510869857285117
686.4364364364365 0.00018857065308834783
688.4384384384384 0.0001921629232702595
690.4404404404404 0.00019588845957802594
692.4424424424425 0.00019975021520937406
694.4444444444445 0.0002037511437598665
696.4464464464465 0.00020789419680438214
698.4484484484485 0.0002121823214008825
700.4504504504505 0.00021661845751693863
702.4524524524525 0.0002212055353796318
704.4544544544544 0.0002259464727495904
706.4564564564565 0.00023084417212004946
708.4584584584585 0.00023590151784198625
710.4604604604606 0.0002411213731765283
712.4624624624626 0.00024650657727596885
714.4644644644645 0.0002520599420949157
716.4664664664665 0.0002577842492332177
718.4684684684685 0.0002636822467125066
720.4704704704704 0.0002697566456883397
722.4724724724725 0.00027601011710009355
724.4744744744745 0.00028244528826094494
726.4764764764766 0.00028906473939041257
728.4784784784786 0.00029587100009213644
730.4804804804805 0.0003028665457797202
732.4824824824825 0.00031005379405363656
734.4844844844845 0.0003174351010323877
736.4864864864865 0.0003250127576412437
738.4884884884885 0.00033278898586210185
740.4904904904905 0.00034076593494813517
742.4924924924926 0.00034894567760710267
744.4944944944946 0.00035733020615733523
746.4964964964965 0.00036592142866059086
748.4984984984985 0.0003747211650361364
750.5005005005005 0.00038373114316055687
752.5025025025025 0.00039295299495797464
754.5045045045046 0.00040238825248549334
756.5065065065065 0.0004120383440188342
758.5085085085086 0.00042190459014329867
760.5105105105106 0.000431988199855284
762.5125125125126 0.0004422902666797742
764.5145145145145 0.00045281176480929506
766.5165165165166 0.00046355354526999383
768.5185185185186 0.00047451633212058914
770.5205205205206 0.0004857007186900608
772.5225225225225 0.0004971071638600414
774.5245245245246 0.0005087359883979713
776.5265265265266 0.0005205873713471454
778.5285285285286 0.0005326613464799061
780.5305305305305 0.0005449577988202212
782.5325325325326 0.0005574764612420293
784.5345345345346 0.0005702169111497166
786.5365365365366 0.0005831785672471714
788.5385385385385 0.0005963606864018573
790.5405405405406 0.0006097623606103833
792.5425425425426 0.0006233825140720327
794.5445445445446 0.0006372199003767447
796.5465465465466 0.0006512730998139586
798.5485485485486 0.0006655405168087736
800.5505505505506 0.0006800203774917687
802.5525525525526 0.0006947107274088338
804.5545545545546 0.0007096094293772176
806.5565565565566 0.0007247141614940097
808.5585585585586 0.0007400224153030808
810.5605605605606 0.0007555314941264913
812.5625625625626 0.0007712385115661853
814.5645645645646 0.0007871403901816812
816.5665665665666 0.0008032338603493409
818.5685685685686 0.0008195154593086048
820.5705705705706 0.0008359815304004134
822.5725725725727 0.0008526282225028889
824.5745745745746 0.000869451489669063
826.5765765765766 0.0008864470909713429
828.5785785785787 0.0009036105905570594
830.5805805805807 0.0009209373579192772
832.5825825825826 0.0009384225683868013
834.5845845845846 0.0009560612038369777
836.5865865865867 0.0009738480536346963
838.5885885885887 0.0009917777158006576
840.5905905905906 0.0010098445984116939
842.5925925925926 0.0010280429212356208
844.5945945945947 0.0010463667176027617
846.5965965965967 0.001064809836515973
848.5985985985986 0.0010833659450006688
850.6006006006006 0.0011020285306959576
852.6026026026027 0.0011207909046876728
854.6046046046047 0.001139646204583725
856.6066066066066 0.0011585873978318115
858.6086086086086 0.001177607285279117
860.6106106106107 0.0011966985049733348
862.6126126126127 0.0012158535362038437
864.6146146146147 0.0012350647037815523
866.6166166166166 0.0012543241825555222
868.6186186186187 0.001273624002164018
870.6206206206207 0.0012929560520173018
872.6226226226227 0.0013123120865090486
874.6246246246246 0.001331683730452837
876.6266266266267 0.001351062484739801
878.6286286286287 0.0013704397322130758
880.6306306306307 0.0013898067437543421
882.6326326326326 0.0014091546845772585
884.6346346346347 0.0014284746207222775
886.6366366366367 0.0014477575257468998
888.6386386386387 0.0014669942876050265
890.6406406406406 0.0014861757157087136
892.6426426426427 0.0015052925481652104
894.6446446446447 0.0015243354591818563
896.6466466466467 0.0015432950666310155
898.6486486486488 0.0015621619397668458
900.6506506506507 0.0015809266070854397
902.6526526526527 0.0015995795643194693
904.6546546546547 0.0016181112825581856
906.6566566566568 0.0016365122164833242
908.6586586586587 0.001654772812711135
910.6606606606607 0.0016728835182305468
912.6626626626627 0.0016908347889271434
914.6646646646648 0.0017086170981824226
916.6666666666667 0.0017262209455375691
918.6686686686687 0.0017436368654107654
920.6706706706707 0.0017608554358568528
922.6726726726728 0.0017778672873579847
924.6746746746747 0.001794663111633768
926.6766766766767 0.0018112336704592415
928.6786786786787 0.0018275698044788802
930.6806806806808 0.0018436624420048123
932.6826826826828 0.0018595026077872206
934.6846846846847 0.0018750814317449952
936.6866866866867 0.001890390157644523
938.6886886886888 0.0019054201517145623
940.6906906906908 0.001920162911185181
942.6926926926927 0.0019346100727386645
944.6946946946947 0.001948753420860466
946.6966966966968 0.0019625848960782436
948.6986986986988 0.001976096603077177
950.7007007007007 0.0019892808186799055
952.7027027027027 0.002002129999679428
954.7047047047048 0.002014636790513658
956.7067067067068 0.002026794030770335
958.7087087087087 0.0020385947625113066
960.7107107107108 0.0020500322374053708
962.7127127127128 0.0020610999236591113
964.7147147147148 0.0020717915127354517
966.7167167167167 0.002082100925849911
968.7187187187188 0.002092022320234851
970.7207207207208 0.0021015500951623474
972.7227227227228 0.0021106788977166228
974.7247247247248 0.0021194036283074076
976.7267267267268 0.002127719445915842
978.7287287287288 0.002135621773065108
980.7307307307308 0.0021431063005082004
982.7327327327328 0.0021501689916258045
984.7347347347348 0.002156806086527616
986.7367367367368 0.0021630141058509352
988.7387387387388 0.002168789854250767
990.7407407407408 0.002174130423576213
992.7427427427428 0.0021790331957283506
994.7447447447448 0.0021834958451953526
996.7467467467468 0.002187516341261052
998.7487487487488 0.002191092949883713
1000.7507507507509 0.002194224235242239
1002.7527527527528 0.0021969090609476297
1004.7547547547548 0.0021991465909179577
1006.7567567567568 0.002200936289915748
1008.7587587587589 0.0022022779237470752
1010.7607607607608 0.002203171559122339
1012.7627627627628 0.002203617563179129
1014.7647647647648 0.0022036166026681565
1016.7667667667669 0.0022031696428037664
1018.7687687687688 0.0022022779457810627
1020.7707707707708 0.0022009430689622
1022.7727727727729 0.002199166862734937
1024.7747747747749 0.002196951468047018
1026.7767767767768 0.002194299313620511
1028.7787787787788 0.0021912131128506637
1030.7807807807808 0.0021876958603944
1032.7827827827828 0.0021837508284539772
1034.7847847847847 0.0021793815627618508
1036.7867867867867 0.002174591878273248
1038.788788788789 0.0021693858545733277
1040.7907907907909 0.002163767831006326
1042.7927927927929 0.0021577424015343984
1044.7947947947948 0.002151314409334373
1046.796796796797 0.002144488941140915
1048.798798798799 0.0021372713213450236
1050.800800800801 0.002129667105857109
1052.802802802803 0.0021216820757442227
1054.804804804805 0.00211332223065134
1056.806806806807 0.002104593782016863
1058.8088088088089 0.0020955031460927758
1060.8108108108108 0.0020860569367801844
1062.8128128128128 0.0020762619582911203
1064.8148148148148 0.0020661251976477795
1066.8168168168168 0.002055653817030467
1068.8188188188187 0.0020448551459857794
1070.820820820821 0.0020337366735066055
1072.822822822823 0.0020223060399957083
1074.8248248248249 0.002010571029124717
1076.8268268268268 0.001998539559600472
1078.828828828829 0.0019862196768506437
1080.830830830831 0.0019736195446406904
1082.832832832833 0.001960747436634106
1084.834834834835 0.0019476117279079968
1086.836836836837 0.0019342208864359376
1088.838838838839 0.0019205834645500263
1090.8408408408409 0.0019067080903939447
1092.8428428428429 0.0018926034593787962
1094.8448448448448 0.0018782783256533128
1096.8468468468468 0.0018637414935999358
1098.8488488488488 0.0018490018093680525
1100.850850850851 0.001834068152455585
1102.852852852853 0.00181894942734986
1104.854854854855 0.0018036545552384824
1106.856856856857 0.0017881924658007598
1108.858858858859 0.0017725720890899063
1110.860860860861 0.0017568023475160585
1112.862862862863 0.0017408921479397862
1114.864864864865 0.0017248503738855748
1116.866866866867 0.001708685877884371
1118.868868868869 0.0016924074739540073
1120.870870870871 0.0016760239302259779
1122.872872872873 0.0016595439617267012
1124.8748748748749 0.001642976223321059
1126.8768768768768 0.001626329302825591
1128.8788788788788 0.0016096117142984335
1130.8808808808808 0.0015928318915126305
1132.882882882883 0.0015759981816191222
1134.884884884885 0.0015591188390052893
1136.886886886887 0.0015422020193545142
1138.888888888889 0.001525255773911876
1140.8908908908911 0.0015082880439606498
1142.892892892893 0.0014913066555138673
1144.894894894895 0.001474319314224794
1146.896896896897 0.0014573336005198072
1148.898898898899 0.001440356964956642
1150.900900900901 0.0014233967238106977
1152.902902902903 0.0014064600548915754
1154.904904904905 0.0013895539935916644
1156.906906906907 0.001372685429168196
1158.9089089089089 0.0013558611012597255
1160.9109109109108 0.0013390875966377057
1162.912912912913 0.001322371346193323
1164.914914914915 0.0013057186221594615
1166.916916916917 0.0012891355355672182
1168.918918918919 0.001272628033936084
1170.9209209209212 0.001256201899196513
1172.9229229229231 0.0012398627458432383
1174.924924924925 0.001223616019317364
1176.926926926927 0.0012074669946149515
1178.928928928929 0.001191420775119436
1180.930930930931 0.0011754822916549585
1182.932932932933 0.001159656301757363
1184.934934934935 0.0011439473891593208
1186.936936936937 0.001128359963485778
1188.938938938939 0.0011128982601556322
1190.940940940941 0.0010975663404853401
1192.9429429429429 0.0010823680919898532
1194.944944944945 0.0010673072288761086
1196.946946946947 0.0010523872927240502
1198.948948948949 0.0010376116533499665
1200.950950950951 0.001022983509846769
1202.9529529529532 0.0010085058917956207
1204.9549549549552 0.0009941816606431984
1206.9569569569571 0.0009800135112387005
1208.958958958959 0.0009660039735246129
1210.960960960961 0.0009521554143751088
1212.962962962963 0.0009384700395758436
1214.964964964965 0.0009249498959388545
1216.966966966967 0.0009115968735461439
1218.968968968969 0.0008984127081155275
1220.970970970971 0.0008853989834822195
1222.972972972973 0.0008725571341896343
1224.974974974975 0.0008598884481828366
1226.976976976977 0.0008473940695980691
1228.978978978979 0.0008350750016417896
1230.980980980981 0.0008229321095526752
1232.9829829829832 0.0008109661236400445
1234.9849849849852 0.00079917764239224
1236.9869869869872 0.0007875671356484768
1238.9889889889891 0.0007761349478278433
1240.9909909909911 0.0007648813012090917
1242.992992992993 0.0007538062992550089
1244.994994994995 0.0007429099299752263
1246.996996996997 0.0007321920693214185
1248.998998998999 0.0007216524846089684
1251.001001001001 0.0007112908379592791
1253.003003003003 0.000701106689757031
1255.005005005005 0.0006910995021168429
1257.0070070070071 0.0006812686423538867
1259.009009009009 0.0006716133864532194
1261.011011011011 0.0006621329225326657
1263.013013013013 0.0006528263542943207
1265.0150150150153 0.0006436927044598539
1267.0170170170172 0.0006347309181849736
1269.0190190190192 0.0006259398664485958
1271.0210210210212 0.0006173183494124349
1273.0230230230231 0.0006088650997468947
1275.0250250250251 0.0006005787859193438
1277.027027027027 0.0005924580154410228
1279.029029029029 0.0005845013380690401
1281.031031031031 0.0005767072489600831
1283.0330330330332 0.0005690741917726648
1285.0350350350352 0.0005616005617149342
1287.0370370370372 0.000554284708535224
1289.0390390390392 0.0005471249394527692
1291.0410410410411 0.0005401195220261531
1293.043043043043 0.000533266686957271
1295.045045045045 0.0005265646308287697
1297.047047047047 0.0005200115187731105
1299.0490490490492 0.0005136054870716043
1301.0510510510512 0.0005073446456819278
1303.0530530530532 0.0005012270806928206
1305.0550550550552 0.0004952508567048539
1307.0570570570571 0.0004894140191363067
1309.059059059059 0.0004837145964533904
1311.061061061061 0.0004781506023242069
1313.063063063063 0.00047272003769600006
1315.0650650650653 0.00046742089279541417
1317.0670670670672 0.00046225114905164587
1319.0690690690692 0.0004572087809424961
1321.0710710710712 0.0004522917577635148
1323.0730730730731 0.0004474980453205402
1325.0750750750751 0.0004428256075460866
1327.077077077077 0.0004382724080401707
1329.079079079079 0.00043383641153628384
1331.0810810810813 0.00042951558529333945
1333.0830830830832 0.0004253079004145585
1335.0850850850852 0.00042121133309433033
1337.0870870870872 0.0004172238657942378
1339.0890890890892 0.000413343488349496
1341.0910910910911 0.00040956819900716726
1343.093093093093 0.00040589600539760217
1345.0950950950953 0.00040232492544062574
1347.0970970970973 0.0003988529881880887
1349.0990990990992 0.00039547823460444475
1351.1011011011012 0.000392198718287107
1353.1031031031032 0.0003890125061283797
1355.1051051051052 0.00038591767892081773
1357.1071071071071 0.0003829123319079225
1359.109109109109 0.00037999457528211473
1361.1111111111113 0.00037716253463197064
1363.1131131131133 0.0003744143513407347
1365.1151151151153 0.0003717481829381473
1367.1171171171172 0.0003691622034076561
1369.1191191191192 0.000366654603451084
1371.1211211211212 0.0003642235907128457
1373.1231231231232 0.0003618673899658097
1375.1251251251251 0.00035958424326089865
1377.1271271271273 0.0003573724100425301
1379.1291291291293 0.00035523016723197685
1381.1311311311313 0.00035315580928072454
1383.1331331331332 0.0003511476481958868
1385.1351351351352 0.0003492040135397118
1387.1371371371372 0.00034732325240519816
1389.1391391391392 0.00034550372936980277
1391.1411411411411 0.0003437438264291982
1393.1431431431433 0.00034204194291299683
1395.1451451451453 0.00034039649538432267
1397.1471471471473 0.0003388059175250734
1399.1491491491493 0.0003372686600086656
1401.1511511511512 0.0003357831903620138
1403.1531531531532 0.0003343479928184414
1405.1551551551552 0.0003329615681631718
1407.1571571571574 0.00033162243357299137
1409.1591591591593 0.00033032912245162466
1411.1611611611613 0.00032908018426229584
1413.1631631631633 0.00032787418435890095
1415.1651651651653 0.00032670970381714465
1417.1671671671672 0.00032558533926694037
1419.1691691691692 0.0003244997027273034
1421.1711711711712 0.0003234514214449045
1423.1731731731734 0.00032243913773738643
1425.1751751751754 0.00032146150884247704
1427.1771771771773 0.0003205172067738681
1429.1791791791793 0.0003196049181847616
1431.1811811811813 0.0003187233442399166
1433.1831831831832 0.00031787120049696507
1435.1851851851852 0.0003170472167976927
1437.1871871871872 0.00031625013716992273
1439.1891891891894 0.0003154787197405629
1441.1911911911914 0.0003147317366603206
1443.1931931931933 0.0003140079740405173
1445.1951951951953 0.00031330623190237503
1447.1971971971973 0.0003126253241390805
1449.1991991991993 0.00031196407849087105
1451.2012012012012 0.00031132133653332604
1453.2032032032032 0.00031069595367898484
1455.2052052052054 0.0003100867991923589
1457.2072072072074 0.00030949275621834085
1459.2092092092093 0.0003089127218239654
1461.2112112112113 0.0003083456070534181
1463.2132132132133 0.00030779033699613716
1465.2152152152153 0.0003072458508678045
1467.2172172172172 0.00030671110210397223
1469.2192192192194 0.0003061850584660243
1471.2212212212214 0.0003056667021591312
1473.2232232232234 0.0003051550299618081
1475.2252252252254 0.0003046490533666537
1477.2272272272273 0.00030414779873180346
1479.2292292292293 0.0003036503074425965
1481.2312312312313 0.0003031556360829246
1483.2332332332332 0.00030266285661569747
1485.2352352352355 0.00030217105657182996
1487.2372372372374 0.0003016793392471341
1489.2392392392394 0.00030118682390646817
1491.2412412412414 0.00030069264599447945
1493.2432432432433 0.000300195957352254
1495.2452452452453 0.0002996959264391716
1497.2472472472473 0.0002991917385592465
1499.2492492492493 0.0002986825960912269
1501.2512512512515 0.0002981677187217106
1503.2532532532534 0.00029764634368052885
1505.2552552552554 0.0002971177259776455
1507.2572572572574 0.0002965811386408135
1509.2592592592594 0.0002960358729532287
1511.2612612612613 0.00029548123869042436
1513.2632632632633 0.0002949165643556496
1515.2652652652653 0.0002943411974129816
1517.2672672672675 0.0002937545045174279
1519.2692692692694 0.00029315587174128215
1521.2712712712714 0.00029254470479600985
1523.2732732732734 0.0002919204292489496
1525.2752752752754 0.0002912824907341324
1527.2772772772773 0.0002906303551565353
1529.2792792792793 0.00028996350888910134
1531.2812812812813 0.0002892814589618806
1533.2832832832835 0.00028858373324266165
1535.2852852852855 0.0002878698806084887
1537.2872872872874 0.00028713947110747806
1539.2892892892894 0.0002863920961103751
1541.2912912912914 0.00028562736845131405
1543.2932932932933 0.00028484492255726975
1545.2952952952953 0.00028404441456571835
1547.2972972972975 0.00028322552243004867
1549.2992992992995 0.00028238794601229616
1551.3013013013015 0.00028153140716279866
1553.3033033033034 0.0002806556497864015
1555.3053053053054 0.0002797604398948721
1557.3073073073074 0.0002788455656452111
1559.3093093093094 0.00027791083736357743
1561.3113113113113 0.00027695608755457695
1563.3133133133135 0.0002759811708956943
1565.3153153153155 0.00027498596421667585
1567.3173173173175 0.0002739703664637041
1569.3193193193194 0.00027293429864823615
1571.3213213213214 0.00027187770378040235
1573.3233233233234 0.0002708005467868992
1575.3253253253254 0.0002697028144133339
1577.3273273273273 0.00026858451511101026
1579.3293293293295 0.00026744567890817257
1581.3313313313315 0.0002662863572657524
1583.3333333333335 0.0002651066229176913
1585.3353353353355 0.0002639065696959391
1587.3373373373374 0.0002626863123402515
1589.3393393393394 0.0002614459862929403
1591.3413413413414 0.00026018574747874575
1593.3433433433433 0.0002589057720700359
1595.3453453453455 0.0002576062562375493
1597.3473473473475 0.00025628741588692544
1599.3493493493495 0.00025494948638128516
1601.3513513513515 0.0002535927222501455
1603.3533533533534 0.00025221739688496955
1605.3553553553554 0.000250823802221671
1607.3573573573574 0.0002494122484104086
1609.3593593593596 0.00024798306347302367
1611.3613613613616 0.0002465365929484834
1613.3633633633635 0.00024507319952670934
1615.3653653653655 0.0002435932626711862
1617.3673673673675 0.00024209717823074612
1619.3693693693695 0.00024058535804094656
1621.3713713713714 0.00023905822951545745
1623.3733733733734 0.00023751623522789
1625.3753753753756 0.0002359598324844995
1627.3773773773776 0.00023438949288820477
1629.3793793793795 0.00023280570189436716
1631.3813813813815 0.0002312089583587788
1633.3833833833835 0.0002295997740783119
1635.3853853853855 0.00022797867332468056
1637.3873873873874 0.00022634619237176751
1639.3893893893894 0.00022470287901697167
1641.3913913913916 0.00022304929209702204
1643.3933933933936 0.00022138600099871488
1645.3953953953956 0.00021971358516501306
1647.3973973973975 0.00021803263359695594
1649.3993993993995 0.00021634374435181535
1651.4014014014015 0.00021464752403792972
1653.4034034034034 0.00021294458730664685
1655.4054054054054 0.00021123555634179297
1657.4074074074076 0.0002095210603470848
1659.4094094094096 0.00020780173503188795
1661.4114114114116 0.00020607822209572205
1663.4134134134135 0.00020435116871190292
1665.4154154154155 0.00020262122701070185
1667.4174174174175 0.0002008890535623946
1669.4194194194195 0.00019915530886056195
1671.4214214214217 0.00019742065680599657
1673.4234234234236 0.00019568576419155828
1675.4254254254256 0.00019395130018830972
1677.4274274274276 0.00019221793583325828
1679.4294294294295 0.00019048634351901355
1681.4314314314315 0.00018875719648566607
1683.4334334334335 0.00018703116831517752
1685.4354354354355 0.00018530893242856518
1687.4374374374377 0.00018359116158615365
1689.4394394394396 0.0001818785273911537
1691.4414414414416 0.00018017169979682245
1693.4434434434436 0.00017847134661744732
1695.4454454454456 0.00017677813304338628
1697.4474474474475 0.0001750927211603902
1699.4494494494495 0.00017341576947341912
1701.4514514514515 0.0001717479324351642
1703.4534534534537 0.0001700898599794698
1705.4554554554556 0.00016844219705984938
1707.4574574574576 0.00016680558319327597
1709.4594594594596 0.00016518065200942476
1711.4614614614616 0.00016356803080553835
1713.4634634634635 0.0001619683401070757
1715.4654654654655 0.00016038219323430343
1717.4674674674675 0.0001588101958749823
1719.4694694694697 0.0001572529456632926
1721.4714714714717 0.0001557110317651465
1723.4734734734736 0.00015418503447001936
1725.4754754754756 0.00015267552478943992
1727.4774774774776 0.00015118306406226937
1729.4794794794796 0.0001497082035668959
1731.4814814814815 0.00014825148414047496
1733.4834834834837 0.0001468134358053376
1735.4854854854857 0.0001453945774026906
1737.4874874874877 0.00014399541623373002
1739.4894894894896 0.00014261644770828974
1741.4914914914916 0.0001412581550011467
1743.4934934934936 0.0001399210087161023
1745.4954954954956 0.00013860546655796238
1747.4974974974975 0.00013731197301253755
1749.4994994994997 0.0001360409590347848
1751.5015015015017 0.00013479284174521827
1753.5035035035037 0.00013356802413470935
1755.5055055055057 0.0001323668947778078
1757.5075075075076 0.00013118982755470966
1759.5095095095096 0.00013003718138200263
1761.5115115115116 0.0001289092999523236
1763.5135135135135 0.00012780651148306034
1765.5155155155157 0.00012672912847423718
1767.5175175175177 0.00012567744747572104
1769.5195195195197 0.00012465174886389097
1771.5215215215217 0.00012365229662791464
1773.5235235235236 0.00012267933816577714
1775.5255255255256 0.00012173310409021005
1777.5275275275276 0.00012081380804466975
1779.5295295295296 0.00011992164652951771
1781.5315315315318 0.00011905679873855476
1783.5335335335337 0.00011821942640606419
1785.5355355355357 0.00011740967366451863
1787.5375375375377 0.0001166276669131074
1789.5395395395396 0.00011587351469724132
1791.5415415415416 0.0001151473075991916
1793.5435435435436 0.00011444911814001989
1795.5455455455458 0.00011377900069295608
1797.5475475475478 0.00011313699140837871
1799.5495495495497 0.00011252310815055246
1801.5515515515517 0.00011193735044627527
1803.5535535535537 0.00011137969944558438
1805.5555555555557 0.00011085011789466949
1807.5575575575576 0.0001103485501211356
1809.5595595595596 0.00010987492203175742
1811.5615615615618 0.00010942914112286024
1813.5635635635638 0.00010901109650345856
1815.5655655655657 0.00010862065893127821
1817.5675675675677 0.00010825768086178158
1819.5695695695697 0.00010792199651030941
1821.5715715715717 0.0001076134219274451
1823.5735735735736 0.00010733175508769976
1825.5755755755756 0.00010707677599160881
1827.5775775775778 0.00010684824678132044
1829.5795795795798 0.00010664591186974933
1831.5815815815818 0.00010646949808335608
1833.5835835835837 0.00010631871481860534
1835.5855855855857 0.00010619325421214183
1837.5875875875877 0.00010609279132471382
1839.5895895895897 0.00010601698433886038
1841.5915915915916 0.00010596547477036658
1843.5935935935938 0.0001059378876934773
1845.5955955955958 0.00010593383197984704
1847.5975975975978 0.00010595290055118853
1849.5995995995997 0.00010599467064556912
1851.6016016016017 0.0001060587040972881
1853.6036036036037 0.00010614454763025342
1855.6056056056057 0.00010625173316476018
1857.6076076076079 0.00010637977813755743
1859.6096096096098 0.00010652818583507314
1861.6116116116118 0.00010669644573965106
1863.6136136136138 0.00010688403388863527
1865.6156156156158 0.00010709041324612254
1867.6176176176177 0.000107315034087184
1869.6196196196197 0.00010755733439434065
1871.6216216216217 0.00010781674026605996
1873.6236236236239 0.00010809266633702232
1875.6256256256258 0.00010838451620988954
1877.6276276276278 0.0001086916828982889
1879.6296296296298 0.00010901354928070871
1881.6316316316318 0.00010934948856498443
1883.6336336336337 0.00010969886476303603
1885.6356356356357 0.0001100610331755007
1887.6376376376377 0.0001104353408858872
1889.6396396396399 0.00011082112726386148
1891.6416416416419 0.00011121772447725697
1893.6436436436438 0.00011162445801238589
1895.6456456456458 0.00011204064720221255
1897.6476476476478 0.00011246560576193341
1899.6496496496497 0.00011289864233149437
1901.6516516516517 0.00011333906102455984
1903.6536536536537 0.0001137861619834355
1905.655655655656 0.0001142392419394316
1907.6576576576579 0.00011469759477814083
1909.6596596596598 0.00011516051210909388
1911.6616616616618 0.00011562728383924126
1913.6636636636638 0.0001160971987497009
1915.6656656656658 0.00011656954507520078
1917.6676676676677 0.00011704361108563386
1919.66966966967 0.0001175186856691365
1921.671671671672 0.00011799405891609147
1923.6736736736739 0.00011846902270345029
1925.6756756756758 0.000118942871278763
1927.6776776776778 0.0001194149018432975
1929.6796796796798 0.00011988441513362663
1931.6816816816818 0.00012035071600105719
1933.6836836836837 0.00012081311398827116
1935.685685685686 0.0001212709239025504
1937.687687687688 0.00012172346638495087
1939.6896896896899 0.0001221700684747973
1941.6916916916919 0.000122610064168866
1943.6936936936938 0.0001230427949746285
1945.6956956956958 0.0001234676104569307
1947.6976976976978 0.00012388386877748572
1949.6996996996997 0.0001242909372265645
1951.701701701702 0.00012468819274627453
1953.703703703704 0.0001250750224448227
1955.705705705706 0.0001254508241011682
1957.7077077077079 0.00012581500665947895
1959.7097097097098 0.0001261669907128158
1961.7117117117118 0.0001265062089754798
1963.7137137137138 0.0001268321067434695
1965.7157157157158 0.00012714414234250843
1967.717717717718 0.00012744178756311631
1969.71971971972 0.00012772452808221317
1971.721721721722 0.00012799186387076007
1973.7237237237239 0.0001282433095869578
1975.7257257257259 0.00012847839495454104
1977.7277277277278 0.00012869666512572493
1979.7297297297298 0.00012889768102837873
1981.731731731732 0.00012908101969702187
1983.733733733734 0.00012924627458725746
1985.735735735736 0.00012939305587328015
1987.737737737738 0.00012952099072811583
1989.73973973974 0.0001296297235862744
1991.7417417417419 0.0001297189163885187
1993.7437437437438 0.000129788248808477
1995.7457457457458 0.00012983741846084957
1997.747747747748 0.00012986614109098478
1999.74974974975 0.00012987415074562557
2001.751751751752 0.00012986119992465094
2003.753753753754 0.000129827059713664
2005.755755755756 0.00012977151989730315
2007.7577577577579 0.00012969438905317934
2009.7597597597598 0.0001295954946263683
2011.7617617617618 0.00012947468298441374
2013.763763763764 0.00012933181945282238
2015.765765765766 0.00012916678833106064
2017.767767767768 0.00012897949288908628
2019.76976976977 0.00012876985534447774
2021.771771771772 0.00012853781682024826
2023.7737737737739 0.00012828333728345814
2025.7757757757759 0.00012800639546476614
2027.7777777777778 0.00012770698875908486
2029.77977977978 0.00012738513310753122
2031.781781781782 0.00012704086286088894
2033.783783783784 0.0001266742306248226
2035.785785785786 0.0001262853070871106
2037.787787787788 0.00012587418082718447
2039.78978978979 0.0001254409581082877
2041.7917917917919 0.00012498576265259013
2043.793793793794 0.0001245087353996137
2045.795795795796 0.00012401003424835085
2047.797797797798 0.00012348983378347397
2049.7997997998 0.00012294832498605695
2051.801801801802 0.00012238571492924878
2053.803803803804 0.00012180222645935678
2055.805805805806 0.0001211980978628169
2057.807807807808 0.00012057358251954407
2059.80980980981 0.00011992894854317212
2061.811811811812 0.00011926447840870892
2063.813813813814 0.00011858046856814524
2065.8158158158158 0.0001178772290545716
2067.8178178178177 0.00011715508307536728
2069.8198198198197 0.00011641436659504015
2071.8218218218217 0.00011565542790830286
2073.8238238238237 0.00011487862720398532
2075.825825825826 0.000114084336120387
2077.827827827828 0.00011327293729268494
2079.82982982983 0.00011244482389301396
2081.831831831832 0.00011160039916384933
2083.833833833834 0.00011074007594531719
2085.835835835836 0.00010986427619706979
2087.837837837838 0.0001089734305153591
2089.83983983984 0.00010806797764594762
2091.8418418418423 0.00010714836399349168
2093.8438438438443 0.00010621504312803786
2095.8458458458463 0.00010526847528926234
2097.8478478478482 0.00010430912688909124
2099.84984984985 0.00010333747001332647
2101.851851851852 0.00010235398192290376
2103.853853853854 0.00010135914455539885
2105.855855855856 0.00010035344402739652
2107.857857857858 9.933737013832426e-05
2109.85985985986 9.831141587634881e-05
2111.861861861862 9.727607692691951e-05
2113.863863863864 9.623185118453795e-05
2115.865865865866 9.51792382683175e-05
2117.867867867868 9.411873904188744e-05
2119.86986986987 9.305085513818329e-05
2121.871871871872 9.197608848964999e-05
2123.873873873874 9.089494086437438e-05
2125.875875875876 8.980791340864472e-05
2127.877877877878 8.871550619642209e-05
2129.87987987988 8.761821778619306e-05
2131.881881881882 8.651654478565319e-05
2133.8838838838838 8.541098142465933e-05
2135.8858858858857 8.430201913686646e-05
2137.887887887888 8.319014615044877e-05
2139.88988988989 8.207584708828887e-05
2141.891891891892 8.095960257799105e-05
2143.893893893894 7.984188887207247e-05
2145.895895895896 7.872317747864685e-05
2147.897897897898 7.76039348029097e-05
2149.8998998999 7.648462179971174e-05
2151.901901901902 7.536569363747892e-05
2153.9039039039044 7.424759937373118e-05
2155.9059059059064 7.313078164241916e-05
2157.9079079079083 7.201567635328136e-05
2159.9099099099103 7.09027124034134e-05
2161.9119119119123 6.979231140120178e-05
2163.9139139139143 6.868488740277445e-05
2165.9159159159162 6.758084666108397e-05
2167.917917917918 6.648058738772826e-05
2169.91991991992 6.538449952759394e-05
2171.921921921922 6.429296454637842e-05
2173.923923923924 6.320635523104165e-05
2175.925925925926 6.212503550320437e-05
2177.927927927928 6.104936024550067e-05
2179.92992992993 5.9979675140872925e-05
2181.931931931932 5.89163165247702e-05
2183.933933933934 5.7859611250207625e-05
2185.935935935936 5.680987656561182e-05
2187.937937937938 5.576742000536974e-05
2189.93993993994 5.47325392929813e-05
2191.941941941942 5.37055222566911e-05
2193.943943943944 5.2686646757472465e-05
2195.945945945946 5.1676180629208013e-05
2197.947947947948 5.0674381630905056e-05
2199.94994994995 4.968149741076938e-05
2201.951951951952 4.869776548194067e-05
2203.953953953954 4.7723413209687865e-05
2205.955955955956 4.675865780984566e-05
2207.957957957958 4.580370635826119e-05
2209.95995995996 4.485875581101358e-05
2211.961961961962 4.392399303514922e-05
2213.963963963964 4.2999594849677504e-05
2215.9659659659665 4.208572807655052e-05
2217.9679679679684 4.118254960135032e-05
2219.9699699699704 4.029020644339487e-05
2221.9719719719724 3.9408835834966363e-05
2223.9739739739744 3.853856530936265e-05
2225.9759759759763 3.767951279745975e-05
2227.9779779779783 3.683178673247322e-05
2229.9799799799803 3.599548616260174e-05
2231.9819819819822 3.5170700871224776e-05
2233.983983983984 3.435751150433349e-05
2235.985985985986 3.355598970486036e-05
2237.987987987988 3.2766198253577344e-05
2239.98998998999 3.198819121623025e-05
2241.991991991992 3.122201409656977e-05
2243.993993993994 3.046770399494868e-05
2245.995995995996 2.9725289772144682e-05
2247.997997997998 2.89947922180756e-05
2250.0 2.8276224225073728e-05


==> HCRD_lower_class_count.txt <==
450
594
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1005
1010
1014
1024
1026
1031
1047
1068
1184
1209
1221
1332
1361
1527
1531
1560
1682
1979
2045

